The Transit Light Curve Project. IV. Five Transits of the Exoplanet OGLE-TR-10b

We present I and B photometry of five distinct transits of the exoplanet OGLE-TR-10b. By modeling the light curves, we find the planetary radius to be R_P = 1.06 +/- 0.08 R_Jup and the stellar radius to be R_S = 1.10 +/- 0.07 R_sun. The uncertainties are dominated by statistical errors in the photometry. Our estimate of the planetary radius is smaller than previous estimates that were based on lower-precision photometry, and hence the planet is not as anomalously large as was previously thought. We provide updated determinations of all the system parameters, including the transit ephemerides.

==> etable.txt <==
Title: The Transit Light Curve Project. IV. Five Transits of the Exoplanet 
       OGLE-TR-10b  
Authors: Holman M.J., Winn J.N., Fuentes C.I., Hartman J.D., Stanek K.Z., 
         Torres G., Sasselov D.D., Gaudi B.S., Allen R.L., Fraser W. 
Table: Photometry of OGLE-TR-10
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---     Inst   Instrument 
       7 A1     ---     Filt   Filter 
   9- 21 F13.5  d       HJD    Heliocentric Julian Date
  23- 29 F7.5   ---     RFlux  Relative flux 
  31- 37 F7.5   ---   e_RFlux  Uncertainty in RFlux
--------------------------------------------------------------------------------
IMACS I 2453921.58279 1.00155 0.00248 
IMACS I 2453921.58608 1.00043 0.00186 
IMACS I 2453921.58785 1.00038 0.00188 
IMACS I 2453921.58855 1.00086 0.00201 
IMACS I 2453921.58926 0.99870 0.00186 
IMACS I 2453921.58998 1.00116 0.00186 
IMACS I 2453921.59067 1.00060 0.00193 
IMACS I 2453921.59137 1.00161 0.00189 
IMACS I 2453921.59207 0.99770 0.00189 
IMACS I 2453921.59277 0.99798 0.00194 
IMACS I 2453921.59348 0.99765 0.00189 
IMACS I 2453921.59418 0.99918 0.00194 
IMACS I 2453921.59583 1.00025 0.00198 
IMACS I 2453921.59653 1.00248 0.00201 
IMACS I 2453921.59723 0.99947 0.00192 
IMACS I 2453921.60113 1.00036 0.00185 
IMACS I 2453921.60183 0.99736 0.00189 
IMACS I 2453921.60253 1.00243 0.00190 
IMACS I 2453921.60324 0.99952 0.00197 
IMACS I 2453921.60394 0.99871 0.00196 
IMACS I 2453921.60463 0.99933 0.00192 
IMACS I 2453921.60532 1.00207 0.00193 
IMACS I 2453921.60603 1.00038 0.00190 
IMACS I 2453921.60674 0.99910 0.00202 
IMACS I 2453921.60743 1.00105 0.00186 
IMACS I 2453921.60825 0.99889 0.00192 
IMACS I 2453921.60897 1.00096 0.00186 
IMACS I 2453921.60966 1.00151 0.00194 
IMACS I 2453921.61038 1.00538 0.00201 
IMACS I 2453921.61128 1.00267 0.00189 
IMACS I 2453921.61214 1.00012 0.00186 
IMACS I 2453921.61290 0.99968 0.00192 
IMACS I 2453921.61378 0.99926 0.00186 
IMACS I 2453921.61459 0.99880 0.00180 
IMACS I 2453921.61537 1.00040 0.00200 
IMACS I 2453921.61608 0.99826 0.00201 
IMACS I 2453921.61677 1.00187 0.00193 
IMACS I 2453921.61747 1.00301 0.00188 
IMACS I 2453921.61816 1.00025 0.00188 
IMACS I 2453921.61887 0.99945 0.00188 
IMACS I 2453921.61956 1.00219 0.00193 
IMACS I 2453921.62027 0.99967 0.00193 
IMACS I 2453921.62096 1.00065 0.00188 
IMACS I 2453921.62165 1.00185 0.00190 
IMACS I 2453921.62235 0.99964 0.00192 
IMACS I 2453921.62310 1.00156 0.00193 
IMACS I 2453921.62379 1.00143 0.00189 
IMACS I 2453921.62449 0.99594 0.00182 
IMACS I 2453921.62520 0.99086 0.00192 
IMACS I 2453921.62589 0.99344 0.00186 
IMACS I 2453921.62659 0.99302 0.00190 
IMACS I 2453921.62728 0.99635 0.00181 
IMACS I 2453921.62868 0.99494 0.00197 
IMACS I 2453921.62937 0.99424 0.00206 
IMACS I 2453921.63077 0.99546 0.00189 
IMACS I 2453921.63147 0.99002 0.00196 
IMACS I 2453921.63217 0.99224 0.00192 
IMACS I 2453921.63287 0.98870 0.00200 
IMACS I 2453921.63356 0.98572 0.00190 
IMACS I 2453921.63426 0.98736 0.00193 
IMACS I 2453921.63496 0.99111 0.00194 
IMACS I 2453921.63566 0.99157 0.00182 
IMACS I 2453921.63635 0.99298 0.00188 
IMACS I 2453921.63714 0.99066 0.00182 
IMACS I 2453921.63785 0.98851 0.00186 
IMACS I 2453921.63854 0.99173 0.00193 
IMACS I 2453921.63924 0.99001 0.00184 
IMACS I 2453921.63993 0.99127 0.00188 
IMACS I 2453921.64064 0.98859 0.00182 
IMACS I 2453921.64133 0.99076 0.00189 
IMACS I 2453921.64202 0.98596 0.00184 
IMACS I 2453921.64273 0.99302 0.00189 
IMACS I 2453921.64342 0.99032 0.00180 
IMACS I 2453921.64413 0.98927 0.00189 
IMACS I 2453921.64482 0.99249 0.00188 
IMACS I 2453921.64553 0.98926 0.00182 
IMACS I 2453921.64622 0.99097 0.00182 
IMACS I 2453921.64692 0.99228 0.00189 
IMACS I 2453921.64763 0.98993 0.00186 
IMACS I 2453921.64832 0.99096 0.00182 
IMACS I 2453921.64902 0.98986 0.00180 
IMACS I 2453921.64971 0.99287 0.00190 
IMACS I 2453921.65042 0.98862 0.00188 
IMACS I 2453921.67528 0.98678 0.00200 
IMACS I 2453921.67763 0.98636 0.00201 
IMACS I 2453921.67845 0.98616 0.00194 
IMACS I 2453921.68412 0.98625 0.00189 
IMACS I 2453921.68482 0.99033 0.00202 
IMACS I 2453921.68558 0.98796 0.00198 
IMACS I 2453921.68629 0.98954 0.00204 
IMACS I 2453921.68702 0.98623 0.00204 
IMACS I 2453921.68773 0.98986 0.00202 
IMACS I 2453921.68843 0.98782 0.00204 
IMACS I 2453921.69612 0.98741 0.00198 
IMACS I 2453921.69693 0.98975 0.00193 
IMACS I 2453921.69764 0.98686 0.00194 
IMACS I 2453921.69833 0.99025 0.00204 
IMACS I 2453921.69904 0.98591 0.00201 
IMACS I 2453921.69973 0.98706 0.00202 
IMACS I 2453921.70044 0.98723 0.00196 
IMACS I 2453921.70113 0.99034 0.00194 
IMACS I 2453921.70184 0.99130 0.00197 
IMACS I 2453921.70253 0.99081 0.00201 
IMACS I 2453921.70750 0.99163 0.00209 
IMACS I 2453921.70823 0.99244 0.00193 
IMACS I 2453921.71114 0.98798 0.00201 
IMACS I 2453921.72695 0.99165 0.00185 
IMACS I 2453921.72842 0.98644 0.00190 
IMACS I 2453921.72915 0.98825 0.00185 
IMACS I 2453921.72986 0.99018 0.00197 
IMACS I 2453921.73059 0.98894 0.00196 
IMACS I 2453921.73132 0.98634 0.00198 
IMACS I 2453921.73204 0.99334 0.00201 
IMACS I 2453921.73277 0.99059 0.00201 
IMACS I 2453921.73347 0.99319 0.00198 
IMACS I 2453921.73416 0.98954 0.00196 
IMACS I 2453921.73557 0.99516 0.00186 
IMACS I 2453921.73627 0.99516 0.00189 
IMACS I 2453921.73698 0.99236 0.00192 
IMACS I 2453921.73767 0.99289 0.00204 
IMACS I 2453921.73838 0.99547 0.00192 
IMACS I 2453921.73908 0.99196 0.00185 
IMACS I 2453921.73978 0.99760 0.00190 
IMACS I 2453921.74055 0.99532 0.00188 
IMACS I 2453921.74126 0.99503 0.00206 
IMACS I 2453921.74195 0.99777 0.00193 
IMACS I 2453921.74336 1.00091 0.00184 
IMACS I 2453921.74408 0.99763 0.00189 
IMACS I 2453921.74478 0.99836 0.00194 
IMACS I 2453921.74548 1.00137 0.00198 
IMACS I 2453921.74619 0.99911 0.00197 
IMACS I 2453921.74689 0.99990 0.00197 
IMACS I 2453921.74760 1.00018 0.00186 
IMACS I 2453921.74831 1.00002 0.00192 
IMACS I 2453921.74900 1.00027 0.00186 
IMACS I 2453921.74971 0.99630 0.00198 
IMACS I 2453921.75041 0.99810 0.00204 
IMACS I 2453921.75112 1.00027 0.00185 
IMACS I 2453921.75183 0.99919 0.00194 
IMACS I 2453921.75252 0.99883 0.00193 
IMACS I 2453921.75323 1.00049 0.00188 
IMACS I 2453921.75392 1.00034 0.00190 
IMACS I 2453921.75463 1.00047 0.00185 
IMACS I 2453921.75532 0.99883 0.00188 
IMACS I 2453921.75603 0.99822 0.00186 
IMACS I 2453921.75673 1.00073 0.00193 
IMACS I 2453921.75744 1.00212 0.00184 
IMACS I 2453921.75816 1.00102 0.00192 
IMACS I 2453921.75888 1.00116 0.00186 
IMACS I 2453921.75961 0.99912 0.00189 
IMACS I 2453921.76034 1.00135 0.00181 
IMACS I 2453921.76107 1.00111 0.00190 
IMACS I 2453921.76178 1.00146 0.00189 
IMACS I 2453921.76247 1.00227 0.00182 
IMACS I 2453921.76317 1.00130 0.00186 
IMACS I 2453921.76387 1.00060 0.00185 
IMACS I 2453921.76457 0.99955 0.00194 
IMACS I 2453921.76526 0.99679 0.00188 
IMACS I 2453921.76597 1.00207 0.00182 
IMACS I 2453921.76667 0.99903 0.00182 
IMACS I 2453921.76740 1.00077 0.00189 
IMACS I 2453921.76814 0.99827 0.00185 
IMACS I 2453921.76917 1.00019 0.00188 
IMACS I 2453921.76989 0.99981 0.00190 
IMACS I 2453921.77062 1.00074 0.00194 
IMACS I 2453921.77135 1.00053 0.00189 
IMACS I 2453921.77207 1.00116 0.00190 
IMACS I 2453921.77567 0.99874 0.00192 
IMACS I 2453921.77785 0.99801 0.00188 
IMACS I 2453583.58158 0.99750 0.00120 
IMACS I 2453583.58224 0.99889 0.00127 
IMACS I 2453583.58299 0.99753 0.00123 
IMACS I 2453583.58375 0.99725 0.00120 
IMACS I 2453583.58439 1.00026 0.00118 
IMACS I 2453583.58502 0.99729 0.00117 
IMACS I 2453583.58567 0.99796 0.00118 
IMACS I 2453583.58632 0.99645 0.00120 
IMACS I 2453583.58699 0.99792 0.00120 
IMACS I 2453583.58964 0.99682 0.00123 
IMACS I 2453583.59030 0.99578 0.00125 
IMACS I 2453583.59094 0.99525 0.00123 
IMACS I 2453583.59157 0.99287 0.00123 
IMACS I 2453583.59222 0.99303 0.00122 
IMACS I 2453583.59290 0.99368 0.00123 
IMACS I 2453583.59354 0.99207 0.00122 
IMACS I 2453583.59418 0.99294 0.00120 
IMACS I 2453583.59483 0.99325 0.00118 
IMACS I 2453583.59546 0.99223 0.00130 
IMACS I 2453583.59620 0.99156 0.00120 
IMACS I 2453583.59684 0.99061 0.00123 
IMACS I 2453583.59748 0.99061 0.00123 
IMACS I 2453583.59813 0.98982 0.00125 
IMACS I 2453583.59877 0.99076 0.00123 
IMACS I 2453583.59942 0.99055 0.00122 
IMACS I 2453583.60006 0.98962 0.00120 
IMACS I 2453583.60069 0.98647 0.00131 
IMACS I 2453583.60134 0.98946 0.00127 
IMACS I 2453583.60199 0.98917 0.00122 
IMACS I 2453583.60270 0.98767 0.00128 
IMACS I 2453583.60333 0.98913 0.00125 
IMACS I 2453583.60397 0.98840 0.00123 
IMACS I 2453583.60461 0.98969 0.00122 
IMACS I 2453583.60524 0.99044 0.00123 
IMACS I 2453583.60588 0.98942 0.00122 
IMACS I 2453583.60653 0.98838 0.00125 
IMACS I 2453583.60716 0.99046 0.00123 
IMACS I 2453583.60780 0.99082 0.00122 
IMACS I 2453583.60845 0.99060 0.00123 
IMACS I 2453583.60909 0.98947 0.00122 
IMACS I 2453583.60972 0.98979 0.00122 
IMACS I 2453583.61036 0.98955 0.00122 
IMACS I 2453583.61099 0.99030 0.00127 
IMACS I 2453583.61163 0.99008 0.00125 
IMACS I 2453583.61227 0.98821 0.00131 
IMACS I 2453583.61290 0.98975 0.00122 
IMACS I 2453583.61354 0.98999 0.00127 
IMACS I 2453583.61418 0.98902 0.00123 
IMACS I 2453583.61483 0.98842 0.00125 
IMACS I 2453583.61547 0.98732 0.00120 
IMACS I 2453583.61611 0.99036 0.00120 
IMACS I 2453583.61675 0.98620 0.00123 
IMACS I 2453583.61738 0.99056 0.00123 
IMACS I 2453583.61802 0.98928 0.00123 
IMACS I 2453583.61866 0.98908 0.00123 
IMACS I 2453583.61929 0.98844 0.00122 
IMACS I 2453583.61994 0.99016 0.00123 
IMACS I 2453583.62058 0.98922 0.00122 
IMACS I 2453583.62121 0.99021 0.00123 
IMACS I 2453583.62186 0.98842 0.00122 
IMACS I 2453583.62251 0.98821 0.00123 
IMACS I 2453583.62316 0.99105 0.00123 
IMACS I 2453583.62379 0.98830 0.00122 
IMACS I 2453583.62443 0.99019 0.00122 
IMACS I 2453583.62507 0.98888 0.00122 
IMACS I 2453583.62570 0.98937 0.00120 
IMACS I 2453583.62634 0.98944 0.00122 
IMACS I 2453583.62698 0.98906 0.00122 
IMACS I 2453583.62761 0.98807 0.00122 
IMACS I 2453583.62826 0.99088 0.00122 
IMACS I 2453583.62890 0.98970 0.00120 
IMACS I 2453583.62953 0.99047 0.00118 
IMACS I 2453583.63017 0.98868 0.00120 
IMACS I 2453583.63082 0.98949 0.00118 
IMACS I 2453583.63146 0.98891 0.00120 
IMACS I 2453583.63209 0.98913 0.00118 
IMACS I 2453583.63273 0.98957 0.00118 
IMACS I 2453583.63337 0.98938 0.00118 
IMACS I 2453583.63400 0.99042 0.00120 
IMACS I 2453583.63464 0.98996 0.00118 
IMACS I 2453583.63529 0.98959 0.00118 
IMACS I 2453583.63592 0.98932 0.00120 
IMACS I 2453583.63656 0.98957 0.00118 
IMACS I 2453583.63721 0.99008 0.00118 
IMACS I 2453583.63784 0.98962 0.00118 
IMACS I 2453583.63848 0.98942 0.00118 
IMACS I 2453583.63912 0.98924 0.00118 
IMACS I 2453583.63975 0.99244 0.00118 
IMACS I 2453583.64039 0.98950 0.00115 
IMACS I 2453583.64104 0.98959 0.00117 
IMACS I 2453583.64168 0.98911 0.00122 
IMACS I 2453583.64231 0.98862 0.00122 
IMACS I 2453583.64295 0.98872 0.00122 
IMACS I 2453583.64359 0.98950 0.00122 
IMACS I 2453583.64422 0.98852 0.00122 
IMACS I 2453583.64486 0.98881 0.00122 
IMACS I 2453583.64549 0.99055 0.00122 
IMACS I 2453583.64613 0.99061 0.00120 
IMACS I 2453583.64677 0.99113 0.00118 
IMACS I 2453583.64742 0.98836 0.00120 
IMACS I 2453583.64805 0.98897 0.00120 
IMACS I 2453583.64869 0.98991 0.00122 
IMACS I 2453583.64933 0.98986 0.00122 
IMACS I 2453583.64996 0.99048 0.00123 
IMACS I 2453583.65060 0.98900 0.00123 
IMACS I 2453583.65124 0.98900 0.00123 
IMACS I 2453583.65187 0.98935 0.00123 
IMACS I 2453583.65251 0.98721 0.00125 
IMACS I 2453583.65314 0.98893 0.00125 
IMACS I 2453583.65378 0.98783 0.00125 
IMACS I 2453583.65442 0.98756 0.00125 
IMACS I 2453583.65505 0.99013 0.00122 
IMACS I 2453583.65569 0.98953 0.00120 
IMACS I 2453583.65634 0.98816 0.00122 
IMACS I 2453583.65698 0.98822 0.00122 
IMACS I 2453583.65762 0.98952 0.00120 
IMACS I 2453583.65827 0.98884 0.00120 
IMACS I 2453583.65891 0.98941 0.00122 
IMACS I 2453583.65954 0.98780 0.00122 
IMACS I 2453583.66023 0.98867 0.00120 
IMACS I 2453583.66086 0.98867 0.00123 
IMACS I 2453583.66150 0.98835 0.00120 
IMACS I 2453583.66214 0.98938 0.00122 
IMACS I 2453583.66277 0.98988 0.00122 
IMACS I 2453583.66341 0.98849 0.00122 
IMACS I 2453583.66405 0.98841 0.00122 
IMACS I 2453583.66468 0.98949 0.00120 
IMACS I 2453583.66532 0.98823 0.00122 
IMACS I 2453583.66596 0.98746 0.00122 
IMACS I 2453583.66660 0.98847 0.00122 
IMACS I 2453583.66724 0.98776 0.00122 
IMACS I 2453583.66788 0.98975 0.00123 
IMACS I 2453583.66851 0.98860 0.00123 
IMACS I 2453583.66915 0.98929 0.00120 
IMACS I 2453583.66979 0.98822 0.00122 
IMACS I 2453583.67042 0.98835 0.00122 
IMACS I 2453583.67106 0.98917 0.00122 
IMACS I 2453583.67170 0.98977 0.00122 
IMACS I 2453583.67233 0.98878 0.00122 
IMACS I 2453583.67297 0.98748 0.00122 
IMACS I 2453583.67361 0.98947 0.00120 
IMACS I 2453583.67424 0.98900 0.00122 
IMACS I 2453583.67488 0.98917 0.00122 
IMACS I 2453583.67552 0.99015 0.00122 
IMACS I 2453583.67615 0.98806 0.00122 
IMACS I 2453583.67679 0.98990 0.00122 
IMACS I 2453583.67742 0.98890 0.00122 
IMACS I 2453583.67806 0.99044 0.00120 
IMACS I 2453583.67870 0.99000 0.00120 
IMACS I 2453583.67960 0.98974 0.00120 
IMACS I 2453583.68024 0.98947 0.00120 
IMACS I 2453583.68087 0.98772 0.00120 
IMACS I 2453583.68151 0.99023 0.00120 
IMACS I 2453583.68215 0.98954 0.00122 
IMACS I 2453583.68278 0.98966 0.00122 
IMACS I 2453583.68342 0.99053 0.00120 
IMACS I 2453583.68406 0.98868 0.00122 
IMACS I 2453583.68469 0.98898 0.00122 
IMACS I 2453583.68533 0.98991 0.00120 
IMACS I 2453583.68597 0.98794 0.00120 
IMACS I 2453583.68660 0.99051 0.00118 
IMACS I 2453583.68724 0.99140 0.00117 
IMACS I 2453583.68788 0.99096 0.00117 
IMACS I 2453583.68851 0.98914 0.00117 
IMACS I 2453583.68915 0.99184 0.00117 
IMACS I 2453583.68979 0.99007 0.00115 
IMACS I 2453583.69042 0.99023 0.00115 
IMACS I 2453583.69106 0.99019 0.00117 
IMACS I 2453583.69170 0.99264 0.00115 
IMACS I 2453583.69233 0.99066 0.00117 
IMACS I 2453583.69297 0.99057 0.00120 
IMACS I 2453583.69361 0.98931 0.00117 
IMACS I 2453583.69425 0.99017 0.00118 
IMACS I 2453583.69489 0.99048 0.00118 
IMACS I 2453583.69553 0.98983 0.00118 
IMACS I 2453583.69616 0.99077 0.00118 
IMACS I 2453583.69680 0.99215 0.00120 
IMACS I 2453583.69744 0.99092 0.00125 
IMACS I 2453583.69807 0.98963 0.00127 
IMACS I 2453583.69874 0.99329 0.00125 
IMACS I 2453583.69938 0.99357 0.00125 
IMACS I 2453583.70002 0.99269 0.00127 
IMACS I 2453583.70065 0.99290 0.00127 
IMACS I 2453583.70129 0.99422 0.00125 
IMACS I 2453583.70193 0.99501 0.00120 
IMACS I 2453583.70256 0.99564 0.00117 
IMACS I 2453583.70320 0.99665 0.00117 
IMACS I 2453583.70384 0.99887 0.00115 
IMACS I 2453583.70447 0.99796 0.00113 
IMACS I 2453583.70511 1.00149 0.00117 
IMACS I 2453583.70574 0.99634 0.00118 
IMACS I 2453583.70638 1.00042 0.00117 
IMACS I 2453583.70702 0.99890 0.00117 
IMACS I 2453583.70766 0.99735 0.00117 
IMACS I 2453583.70829 0.99656 0.00118 
IMACS I 2453583.70893 1.00235 0.00118 
IMACS I 2453583.70956 0.99970 0.00115 
IMACS I 2453583.71020 1.00009 0.00113 
IMACS I 2453583.71084 0.99931 0.00115 
IMACS I 2453583.71147 1.00126 0.00115 
IMACS I 2453583.71211 1.00030 0.00113 
IMACS I 2453583.71275 1.00122 0.00115 
IMACS I 2453583.71338 1.00141 0.00113 
IMACS I 2453583.71402 1.00163 0.00115 
IMACS I 2453583.71466 1.00078 0.00112 
IMACS I 2453583.71529 1.00157 0.00113 
IMACS I 2453583.71593 0.99773 0.00117 
IMACS I 2453583.71657 0.99811 0.00118 
IMACS I 2453583.71720 0.99859 0.00117 
IMACS I 2453583.71899 0.99957 0.00115 
IMACS I 2453583.71962 0.99896 0.00117 
IMACS I 2453583.72170 1.00285 0.00111 
IMACS I 2453583.72346 0.99947 0.00115 
IMACS I 2453583.72536 0.99823 0.00120 
IMACS I 2453583.72717 1.00311 0.00118 
IMACS I 2453583.72800 0.99941 0.00117 
IMACS I 2453583.72864 1.00036 0.00117 
IMACS I 2453583.72927 0.99717 0.00117 
IMACS I 2453583.72991 1.00042 0.00117 
MagIC I 2452851.68436 1.00108 0.00089 
MagIC I 2452851.68657 0.99943 0.00091 
MagIC I 2452851.68874 0.99464 0.00093 
MagIC I 2452851.69092 0.99359 0.00087 
MagIC I 2452851.69310 0.99096 0.00096 
MagIC I 2452851.69527 0.99002 0.00093 
MagIC I 2452851.69761 0.99047 0.00089 
MagIC I 2452851.69979 0.99094 0.00091 
MagIC I 2452851.70196 0.99039 0.00091 
MagIC I 2452851.70415 0.99067 0.00089 
MagIC I 2452851.70633 0.98925 0.00091 
MagIC I 2452851.70857 0.99008 0.00087 
MagIC I 2452851.71075 0.98962 0.00087 
MagIC I 2452851.71292 0.99009 0.00089 
MagIC I 2452851.71510 0.98955 0.00091 
MagIC I 2452851.71727 0.99007 0.00091 
MagIC I 2452851.71945 0.98925 0.00093 
MagIC I 2452851.72162 0.98855 0.00093 
MagIC I 2452851.72380 0.98899 0.00089 
MagIC I 2452851.72598 0.98873 0.00089 
MagIC I 2452851.72815 0.98899 0.00079 
MagIC I 2452851.73042 0.98884 0.00093 
MagIC I 2452851.73260 0.98732 0.00091 
MagIC I 2452851.73477 0.98762 0.00102 
MagIC I 2452851.73695 0.98879 0.00098 
MagIC I 2452851.73912 0.98964 0.00091 
MagIC I 2452851.74130 0.98944 0.00093 
MagIC I 2452851.74347 0.98972 0.00091 
MagIC I 2452848.69226 0.99128 0.00052 
MagIC I 2452848.69445 0.99150 0.00052 
MagIC I 2452848.69662 0.99337 0.00054 
MagIC I 2452848.69880 0.99554 0.00053 
MagIC I 2452848.70103 0.99754 0.00054 
MagIC I 2452848.70321 0.99918 0.00054 
MagIC I 2452848.70540 1.00073 0.00054 
MagIC I 2452848.70757 0.99989 0.00055 
MagIC I 2452848.70974 1.00020 0.00055 
MagIC I 2452848.71844 0.99898 0.00055 
MagIC I 2452848.72061 0.99965 0.00054 
MagIC I 2452848.72280 0.99967 0.00055 
MagIC I 2452848.72497 0.99966 0.00055 
MagIC I 2452848.72715 1.00049 0.00055 
MagIC I 2452848.72933 0.99998 0.00053 
MagIC I 2452848.73151 1.00106 0.00052 
MagIC I 2452848.73367 0.99951 0.00053 
MagIC I 2452848.73586 0.99974 0.00054 
MagIC I 2452848.73803 1.00035 0.00054 
MagIC I 2452848.74022 1.00099 0.00054 
MagIC I 2452848.74240 0.99969 0.00055 
MagIC I 2452848.74457 0.99972 0.00054 
MagIC I 2452848.74892 0.99961 0.00055 
MagIC I 2452761.77735 0.98993 0.00129 
MagIC I 2452761.77968 0.98983 0.00132 
MagIC I 2452761.78225 0.99052 0.00129 
MagIC I 2452761.78454 0.98983 0.00132 
MagIC I 2452761.78677 0.98971 0.00129 
MagIC I 2452761.78885 0.98876 0.00092 
MagIC I 2452761.79086 0.98945 0.00092 
MagIC I 2452761.79274 0.98917 0.00092 
MagIC I 2452761.79459 0.98854 0.00092 
MagIC I 2452761.79644 0.98856 0.00094 
MagIC I 2452761.79828 0.98806 0.00092 
MagIC I 2452761.80015 0.98782 0.00092 
MagIC I 2452761.80211 0.98775 0.00092 
MagIC I 2452761.81182 0.98753 0.00094 
MagIC I 2452761.81393 0.98764 0.00092 
MagIC I 2452761.81579 0.98713 0.00092 
MagIC I 2452761.81644 0.98587 0.00094 
MagIC I 2452761.83843 0.99084 0.00094 
MagIC I 2452761.84032 0.99040 0.00089 
MagIC I 2452761.84247 0.98948 0.00092 
MagIC I 2452761.84451 0.98889 0.00094 
MagIC I 2452761.84842 0.99188 0.00139 
MagIC I 2452761.85674 0.99605 0.00137 
MagIC I 2452761.85883 0.99608 0.00119 
MagIC I 2452761.86093 0.99512 0.00137 
MagIC I 2452761.86312 0.99626 0.00134 
MagIC I 2452761.86513 0.99804 0.00092 
MagIC I 2452761.86704 0.99940 0.00119 
MagIC I 2452761.86918 1.00023 0.00142 
MagIC I 2452761.87141 1.00070 0.00137 
MagIC I 2452761.87360 1.00126 0.00139 
MagIC I 2452761.87577 1.00034 0.00137 
MagIC I 2452761.87795 1.00021 0.00142 
MagIC I 2452761.88013 1.00122 0.00137 
MagIC I 2452761.88231 1.00212 0.00137 
MagIC I 2452761.88449 1.00095 0.00137 
MagIC I 2452761.88667 1.00036 0.00137 
MagIC I 2452761.88896 1.00091 0.00132 
MagIC I 2452761.89130 1.00049 0.00137 
MagIC I 2452761.89347 1.00020 0.00134 
MagIC I 2452761.89565 0.99997 0.00134 
MagIC I 2452761.89788 1.00047 0.00134 
MagIC I 2452761.90021 1.00130 0.00142 
MagIC I 2452761.90239 1.00068 0.00134 
MagIC I 2452761.90456 1.00148 0.00137 
MagIC I 2452761.90674 1.00069 0.00137 
MagIC I 2452761.90891 1.00075 0.00132 
MagIC I 2452761.91109 1.00058 0.00139 
MagIC I 2452761.91327 1.00043 0.00139 
MagIC I 2452761.91467 1.00003 0.00127 
MagIC I 2452761.91720 1.00006 0.00107 
MagIC I 2452761.91944 0.99887 0.00117 
MagIC I 2452761.92162 0.99894 0.00109 
MagIC I 2452761.92380 0.99991 0.00127 
MagIC I 2452761.92603 0.99969 0.00139 
MagIC I 2452761.92821 0.99804 0.00137 
MagIC I 2452761.93085 1.00007 0.00127 
MagIC I 2452761.93308 0.99895 0.00144 
MagIC B 2452851.68325 1.00446 0.00190 
MagIC B 2452851.68548 0.99936 0.00190 
MagIC B 2452851.68766 0.99699 0.00186 
MagIC B 2452851.68983 0.99727 0.00174 
MagIC B 2452851.69201 0.99290 0.00177 
MagIC B 2452851.69418 0.99291 0.00192 
MagIC B 2452851.69652 0.99060 0.00189 
MagIC B 2452851.69870 0.99114 0.00183 
MagIC B 2452851.70087 0.99138 0.00183 
MagIC B 2452851.70306 0.99050 0.00187 
MagIC B 2452851.70524 0.98750 0.00190 
MagIC B 2452851.70748 0.98985 0.00157 
MagIC B 2452851.70966 0.98821 0.00177 
MagIC B 2452851.71183 0.98740 0.00174 
MagIC B 2452851.71401 0.99224 0.00155 
MagIC B 2452851.71618 0.98838 0.00187 
MagIC B 2452851.71836 0.98716 0.00183 
MagIC B 2452851.72054 0.98733 0.00184 
MagIC B 2452851.72271 0.98690 0.00183 
MagIC B 2452851.72489 0.98641 0.00180 
MagIC B 2452851.72706 0.98964 0.00174 
MagIC B 2452851.72933 0.98862 0.00180 
MagIC B 2452851.73151 0.98518 0.00184 
MagIC B 2452851.73368 0.98602 0.00183 
MagIC B 2452851.73586 0.98652 0.00195 
MagIC B 2452851.73804 0.98768 0.00187 
MagIC B 2452851.74021 0.98845 0.00187 
MagIC B 2452851.74239 0.98825 0.00187 
MagIC B 2452851.74456 0.99082 0.00183 
MagIC B 2452848.69118 0.98896 0.00185 
MagIC B 2452848.69335 0.99507 0.00176 
MagIC B 2452848.69553 0.99088 0.00184 
MagIC B 2452848.69771 0.99638 0.00188 
MagIC B 2452848.69989 0.99762 0.00188 
MagIC B 2452848.70213 0.99784 0.00188 
MagIC B 2452848.70431 0.99939 0.00194 
MagIC B 2452848.70648 1.00162 0.00194 
MagIC B 2452848.70866 0.99935 0.00191 
MagIC B 2452848.71082 0.99947 0.00203 
MagIC B 2452848.71300 1.00113 0.00206 
MagIC B 2452848.71518 1.00340 0.00203 
MagIC B 2452848.71735 1.00153 0.00191 
MagIC B 2452848.71953 1.00165 0.00185 
MagIC B 2452848.72171 1.00076 0.00191 
MagIC B 2452848.72389 0.99914 0.00190 
MagIC B 2452848.72607 0.99645 0.00187 
MagIC B 2452848.73042 0.99938 0.00176 
MagIC B 2452848.73258 0.99983 0.00182 
MagIC B 2452848.73476 1.00022 0.00184 
MagIC B 2452761.77626 0.99062 0.00245 
MagIC B 2452761.77845 0.98930 0.00245 
MagIC B 2452761.78080 0.98815 0.00245 
MagIC B 2452761.78344 0.98846 0.00245 
MagIC B 2452761.78567 0.98751 0.00245 
MagIC B 2452761.78787 0.98993 0.00243 
MagIC B 2452761.78980 0.98934 0.00245 
MagIC B 2452761.79183 0.98999 0.00245 
MagIC B 2452761.79366 0.98999 0.00245 
MagIC B 2452761.79551 0.99091 0.00247 
MagIC B 2452761.79737 0.99117 0.00245 
MagIC B 2452761.79921 0.98933 0.00245 
MagIC B 2452761.80109 0.98852 0.00245 
MagIC B 2452761.81274 0.98689 0.00236 
MagIC B 2452761.81487 0.98643 0.00241 
MagIC B 2452761.81736 0.98923 0.00245 
MagIC B 2452761.83923 0.99126 0.00232 
MagIC B 2452761.84135 0.99121 0.00234 
MagIC B 2452761.84341 0.98534 0.00241 
MagIC B 2452761.84544 0.98779 0.00249 
MagIC B 2452761.84731 0.98854 0.00247 
MagIC B 2452761.85524 0.99267 0.00249 
MagIC B 2452761.85783 0.99182 0.00249 
MagIC B 2452761.85975 0.99178 0.00213 
MagIC B 2452761.86204 0.99363 0.00249 
MagIC B 2452761.86421 0.99561 0.00247 
MagIC B 2452761.86603 0.99929 0.00249 
MagIC B 2452761.86808 0.99672 0.00250 
MagIC B 2452761.87027 1.00124 0.00249 
MagIC B 2452761.87251 0.99817 0.00250 
MagIC B 2452761.87469 0.99722 0.00249 
MagIC B 2452761.87686 1.00267 0.00250 
MagIC B 2452761.87904 0.99946 0.00249 
MagIC B 2452761.88123 1.00011 0.00249 
MagIC B 2452761.88340 1.00464 0.00250 
MagIC B 2452761.88558 0.99980 0.00250 
MagIC B 2452761.88787 0.99985 0.00232 
MagIC B 2452761.89005 1.00144 0.00249 
MagIC B 2452761.89238 1.00456 0.00250 
MagIC B 2452761.89456 1.00211 0.00241 
MagIC B 2452761.89679 1.00036 0.00245 
MagIC B 2452761.89912 0.99888 0.00247 
MagIC B 2452761.90130 1.00048 0.00249 
MagIC B 2452761.90347 0.99610 0.00245 
MagIC B 2452761.90565 0.99743 0.00247 
MagIC B 2452761.90783 1.00092 0.00241 
MagIC B 2452761.91000 0.99963 0.00249 
MagIC B 2452761.91218 0.99768 0.00247 
MagIC B 2452761.91610 0.99840 0.00210 
MagIC B 2452761.91831 0.99810 0.00178 
MagIC B 2452761.92054 1.00192 0.00195 
MagIC B 2452761.92271 0.99954 0.00180 
MagIC B 2452761.92493 0.99760 0.00258 
MagIC B 2452761.92712 0.99738 0.00256 
MagIC B 2452761.92976 1.00588 0.00258 

